The impact of nebular Lyman-Continuum on ionising photons budget and escape fractions from galaxies

Several Lyman Continuum (LyC) emitters have been detected so far, but their observed ionising spectra sometimes differ from attenuated stellar spectra predicted by stellar population synthesis modelling. This discrepancy may be due to a significant contribution of LyC nebular emission. We aim to quantify the importance this emission in LyC leakers: its contribution to the ionising photons budget, and to measurements of LyC escape. To estimate the nebular contribution to the LyC spectra of galaxies, we run photoionisation models with Cloudy for a range of BPASS templates, varying the column density of the surrounding gas, from density-bounded (log(NH$_{\rm{stop}}$/cm$^{-2}$)=16) to ionisation-bounded (log(NH$_{\rm{stop}}$/cm$^{-2}$)=19) regimes. In the limits of very optically thin (f$_{\rm{esc}}$ = 1), or thick configurations (f$_{\rm{esc}}$ = 0), there is no nebular contribution to the emergent LyC spectra. This contribution matters only at intermediate LyC opacities ($0 <$ f$_{\rm{esc}}$ $< 1$), where it alters the shape of the LyC spectrum chromatically, so that escape fractions estimates are highly sensitive to the wavelength range over which they are calculated. We propose a formula to estimate integrated escape fractions using f$_{\lambda 700}$/f$_{\lambda 1100}$ flux ratios, since this wavelength range is not affected by nebular emission. Regarding simulations, the boost of hydrogen ionising photons escaping galaxies is inversely proportional to the stellar escape fractions, but since typical simulated escape fractions are low, LyC photons escape is important. Nebular LyC is a non-negligible additional source of ionising photons from galaxies, which contribution has been overlooked so far in observations and in cosmic reionisation simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
